LISA Galactic binaries with astrometry from Gaia DR3

Galactic compact binaries with orbital periods shorter than a few hours emit detectable gravitational waves at low frequencies. Their gravitational wave signals can be detected with the future Laser Interferometer Space Antenna (LISA). Crucially, they may be useful in the early months of the mission operation in helping to validate LISA's performance in comparison to pre-launch expectations. We present an updated list of 55 candidate LISA binaries with measured properties, for which we derive distances based on Gaia Data release 3 astrometry. Based on the known properties from electromagnetic observations, we predict the LISA detectability after 1, 3, 6, and 48 months with state-of-the-art Bayesian analysis methods. We distinguish between verification and detectable binaries as being detectable after 3 and 48 months respectively. We find 18 verification binaries and 22 detectable sources, which triples the number of known LISA binaries over the last few years. These include detached double white dwarfs, AM CVn binaries, one ultracompact X-ray binary and two hot subdwarf binaries. We find that across this sample the gravitational wave amplitude is expected to be measured to $\approx10\%$ on average, while the inclination is expected to be determined with $\approx15^\circ$ precision. For detectable binaries these average errors increase to $\approx50\%$ and to $\approx40^\circ$ respectively.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
